The New Primary X-ray Component Confirmed in the Seyfert I Galaxy IC4329A

The bright and highly-variable Seyfert I Active Galactic Nucleus, IC4329A, was observed with Suzaku 5 times in 2007 August with intervals of ~ 5 days, and a net exposure of 24-31 ks each. Another longer observation was carried out in 2012 August with a net exposure of 118 ks. In the 6 observations, the source was detected in 2-45 keV with average 2-10 keV fluxes of $(0.67-1.2)\times10^{-10}$ erg cm$^{-2}$ s$^{-1}$. The intensity changed by a factor of 2 among the 5 observations in 2007, and 1.5 within the 2012 observation. Difference spectra among these observations revealed that the variability of IC4329A was carried mainly by a power-law component with a photon index $\Gamma\sim2.0$. However, in addition to this primary component and the associated reflection, the broad-band Suzaku data required another, harder, and less variable component with $\Gamma\sim1.4$. The presence of this new continuum was also confirmed by analyzing the same 6 data sets through the spectral decomposition technique developed by Noda et al. 2013a. This $\Gamma\sim1.4$ continuum is considered to be a new primary component that has not been recognized in the spectra of IC4329A so far, although it was recently identified in those of several other Seyfert I galaxies (Noda et al. 2013a, 2014).

==> 00README.txt <==
nohypertex


